Revisiting K2-233 spectroscopic time-series with multidimensional Gaussian Processes

Detecting planetary signatures in radial velocity time-series of young stars is challenging due to their inherently strong stellar activity. However, it is possible to learn information about the properties of the stellar signal by using activity indicators measured from the same stellar spectra used to extract radial velocities. In this manuscript, we present a reanalysis of spectroscopic HARPS data of the young star K2-233, which hosts three transiting planets. We perform a multidimensional Gaussian Process regression on the radial velocity and the activity indicators to characterise the planetary Doppler signals. We demonstrate, for the first time on a real dataset, that the use of a multidimensional Gaussian Process can boost the precision with which we measure the planetary signals compared to a one-dimensional Gaussian Process applied to the radial velocities alone. We measure the semi-amplitudes of K2-233 b, c, and d as 1.31(-0.74)(+0.81), 1.81(-0.67)(+0.71), and 2.72(-0.70)(+0.66) m/s, which translates into planetary masses of 2.4(-1.3)(+1.5), 4.6(-1.7)(+1.8), and 10.3(-2.6)(+2.4), respectively. These new mass measurements make K2-233 d a valuable target for transmission spectroscopy observations with JWST. K2-233 is the only young system with two detected inner planets below the radius valley and a third outer planet above it. This makes it an excellent target to perform comparative studies, to inform our theories of planet evolution, formation, migration, and atmospheric evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
